Finite Elements with Switch Detection for Numerical Optimal Control of Nonsmooth Dynamical Systems with Set-Valued Heaviside Step Functions

This paper develops high-accuracy methods for numerically solving optimal control problems subject to nonsmooth differential equations with set-valued step functions. A notable subclass of these systems are Filippov systems. The set-valued step functions are here written as the solution map of a linear program. Using the optimality conditions of this problem we rewrite the initial nonsmooth system into a equivalent dynamic complementarity systems (DCS). We extend the Finite Elements with Switch Detection (FESD) method [Nurkanovi\'c et al., 2024], initially developed for Filippov systems transformed via Stewart's reformulation into DCS [Stewart, 1990], to the class of nonsmooth systems with set-valued step functions. The key ideas are to start with a standard Runge-Kutta method for the obtained DCS and to let the integration step sizes to be degrees of freedom. Next, we introduce additional conditions to enable implicit but exact switch detection and to remove possible spurious degrees of freedom if no switches occur. The theoretical properties of the method are studied. Its favorable properties are illustrated on numerical simulation and optimal control examples. All methods introduced in this paper are implemented in the open-source software package NOSNOC.

==> image/switch_detection_error.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\begin{tikzpicture}
\end{tikzpicture}%
